k-d Darts: Sampling by k-Dimensional Flat Searches

We formalize the notion of sampling a function using k-d darts. A k-d dart is a set of independent, mutually orthogonal, k-dimensional subspaces called k-d flats. Each dart has d choose k flats, aligned with the coordinate axes for efficiency. We show that k-d darts are useful for exploring a function's properties, such as estimating its integral, or finding an exemplar above a threshold. We describe a recipe for converting an algorithm from point sampling to k-d dart sampling, assuming the function can be evaluated along a k-d flat. We demonstrate that k-d darts are more efficient than point-wise samples in high dimensions, depending on the characteristics of the sampling domain: e.g. the subregion of interest has small volume and evaluating the function along a flat is not too expensive. We present three concrete applications using line darts (1-d darts): relaxed maximal Poisson-disk sampling, high-quality rasterization of depth-of-field blur, and estimation of the probability of failure from a response surface for uncertainty quantification. In these applications, line darts achieve the same fidelity output as point darts in less time. We also demonstrate the accuracy of higher dimensional darts for a volume estimation problem. For Poisson-disk sampling, we use significantly less memory, enabling the generation of larger point clouds in higher dimensions.

==> fig/proj-experiments/xform.txt <==
  svn mv row1_hist_3_10_0.100000.pdf row1_hist_3_10_0p100000.pdf
  svn mv row1_hist_3_10_0.500000.pdf row1_hist_3_10_0p500000.pdf
  svn mv row1_hist_3_10_1.000000.pdf row1_hist_3_10_1p000000.pdf
  svn mv row1_hist_3_10_1.414214.pdf row1_hist_3_10_1p414214.pdf 
  svn mv row1_hist_3_10_3.162278.pdf row1_hist_3_10_3p162278.pdf 
  svn mv row2_hist_3_0_0.500000.pdf row2_hist_3_0_0p500000.pdf 
  svn mv row2_hist_3_10_0.500000.pdf row2_hist_3_10_0p500000.pdf 
  svn mv row2_hist_3_1_0.500000.pdf row2_hist_3_1_0p500000.pdf 
  svn mv row2_hist_3_20_0.500000.pdf row2_hist_3_20_0p500000.pdf 
  svn mv row2_hist_3_5_0.500000.pdf row2_hist_3_5_0p500000.pdf 
  svn mv row3_hist_10_10_0.100000.pdf row3_hist_10_10_0p100000.pdf
  svn mv row3_hist_10_10_0.500000.pdf row3_hist_10_10_0p500000.pdf
  svn mv row3_hist_10_10_1.000000.pdf row3_hist_10_10_1p000000.pdf
  svn mv row3_hist_10_10_1.080060.pdf row3_hist_10_10_1p080060.pdf
  svn mv row3_hist_10_10_1.291550.pdf row3_hist_10_10_1p291550.pdf
  svn mv row3_hist_10_10_1.291550.pdf row3_hist_10_10_1p291550.pdf
  svn mv row4_hist_10_0_0.500000.pdf row4_hist_10_0_0p500000.pdf
  svn mv row4_hist_10_10_0.500000.pdf row4_hist_10_10_0p500000.pdf
  svn mv row4_hist_10_1_0.500000.pdf row4_hist_10_1_0p500000.pdf
  svn mv row4_hist_10_20_0.500000.pdf row4_hist_10_20_0p500000.pdf
  svn mv row4_hist_10_5_0.500000.pdf row4_hist_10_5_0p500000.pdf


svn mv row1_3_10_0.100000.pdf row1_3_10_0.100000.pdf
svn mv row3_10_10_0.100000.pdf row3_10_10_0.100000.pdf
svn mv row5_2_10_0.100000.pdf row5_2_10_0.100000.pdf
svn mv row1_3_10_0.500000.pdf row1_3_10_0.500000.pdf
svn mv row3_10_10_0.500000.pdf row3_10_10_0.500000.pdf
svn mv row5_2_10_0.500000.pdf row5_2_10_0.500000.pdf
svn mv row1_3_10_1.000000.pdf row1_3_10_1.000000.pdf
svn mv row3_10_10_1.000000.pdf		row3_10_10_1.000000.pdf		
svn mv row5_2_10_1.000000.pdf row5_2_10_1.000000.pdf
svn mv row1_3_10_1.414214.pdf		row1_3_10_1.414214.pdf		
svn mv row3_10_10_1.080060.pdf		row3_10_10_1.080060.pdf		
svn mv row5_2_10_10.000000.pdf row5_2_10_10.000000.pdf
svn mv row1_3_10_3.162278.pdf		row1_3_10_3.162278.pdf		
svn mv row3_10_10_1.291550.pdf		row3_10_10_1.291550.pdf		
svn mv row5_2_10_2.000000.pdf row5_2_10_2.000000.pdf
svn mv row1_hist_3_10_0.100000.pdf	row1_hist_3_10_0.100000.pdf	
svn mv row3_hist_10_10_0.100000.pdf	row3_hist_10_10_0.100000.pdf	
svn mv row5_hist_2_10_0.100000.pdf row5_hist_2_10_0.100000.pdf
svn mv row1_hist_3_10_0.500000.pdf	row1_hist_3_10_0.500000.pdf	
svn mv row3_hist_10_10_0.500000.pdf	row3_hist_10_10_0.500000.pdf	
svn mv row5_hist_2_10_0.500000.pdf row5_hist_2_10_0.500000.pdf
svn mv row1_hist_3_10_1.000000.pdf	row1_hist_3_10_1.000000.pdf	
svn mv row3_hist_10_10_1.000000.pdf	row3_hist_10_10_1.000000.pdf	
svn mv row5_hist_2_10_1.000000.pdf row5_hist_2_10_1.000000.pdf
svn mv row1_hist_3_10_1.414214.pdf	row1_hist_3_10_1.414214.pdf	
svn mv row3_hist_10_10_1.080060.pdf	row3_hist_10_10_1.080060.pdf	
svn mv row5_hist_2_10_10.000000.pdf row5_hist_2_10_10.000000.pdf
svn mv row1_hist_3_10_3.162278.pdf	row1_hist_3_10_3.162278.pdf	
svn mv row3_hist_10_10_1.291550.pdf	row3_hist_10_10_1.291550.pdf	
svn mv row5_hist_2_10_2.000000.pdf row5_hist_2_10_2.000000.pdf
svn mv row2_3_0_0.500000.pdf		row2_3_0_0.500000.pdf		
svn mv row4_10_0_0.500000.pdf		row4_10_0_0.500000.pdf		
svn mv row6_2_0_0.500000.pdf row6_2_0_0.500000.pdf
svn mv row2_3_10_0.500000.pdf		row2_3_10_0.500000.pdf		
svn mv row4_10_10_0.500000.pdf		row4_10_10_0.500000.pdf		
svn mv row6_2_10_0.500000.pdf row6_2_10_0.500000.pdf
svn mv row2_3_1_0.500000.pdf		row2_3_1_0.500000.pdf		
svn mv row4_10_1_0.500000.pdf		 row4_10_1_0.500000.pdf		
svn mv row6_2_1_0.500000.pdf row6_2_1_0.500000.pdf
svn mv row2_3_20_0.500000.pdf		row2_3_20_0.500000.pdf		
svn mv row4_10_20_0.500000.pdf		row4_10_20_0.500000.pdf		
svn mv row6_2_20_0.500000.pdf row6_2_20_0.500000.pdf
svn mv row2_3_5_0.500000.pdf		row2_3_5_0.500000.pdf		
svn mv row4_10_5_0.500000.pdf		 row4_10_5_0.500000.pdf		
svn mv row6_2_5_0.500000.pdf row6_2_5_0.500000.pdf
svn mv row2_hist_3_0_0.500000.pdf	row2_hist_3_0_0.500000.pdf	
svn mv row4_hist_10_0_0.500000.pdf	 row4_hist_10_0_0.500000.pdf	
svn mv row6_hist_2_0_0.500000.pdf row6_hist_2_0_0.500000.pdf
svn mv row2_hist_3_10_0.500000.pdf	row2_hist_3_10_0.500000.pdf	
svn mv row4_hist_10_10_0.500000.pdf	 row4_hist_10_10_0.500000.pdf	
svn mv row6_hist_2_10_0.500000.pdf row6_hist_2_10_0.500000.pdf
svn mv row2_hist_3_1_0.500000.pdf	row2_hist_3_1_0.500000.pdf	
svn mv row4_hist_10_1_0.500000.pdf	row4_hist_10_1_0.500000.pdf	
svn mv row6_hist_2_1_0.500000.pdf row6_hist_2_1_0.500000.pdf
svn mv row2_hist_3_20_0.500000.pdf	row2_hist_3_20_0.500000.pdf	
svn mv row4_hist_10_20_0.500000.pdf	 row4_hist_10_20_0.500000.pdf	
svn mv row6_hist_2_20_0.500000.pdf row6_hist_2_20_0.500000.pdf
svn mv row2_hist_3_5_0.500000.pdf	 row2_hist_3_5_0.500000.pdf	
svn mv row4_hist_10_5_0.500000.pdf row4_hist_10_5_0.500000.pdf
svn mv row6_hist_2_5_0.500000.pdf row6_hist_2_5_0.500000.pdf

